SyncBleed: A Realistic Threat Model and Mitigation Strategy for Zero-Involvement Pairing and Authentication (ZIPA)

Zero Involvement Pairing and Authentication (ZIPA) is a promising technique for auto-provisioning large networks of Internet-of-Things (IoT) devices. Presently, these networks use password-based authentication, which is difficult to scale to more than a handful of devices. To deal with this challenge, ZIPA enabled devices autonomously extract identical authentication or encryption keys from ambient environmental signals. However, during the key negotiation process, existing ZIPA systems leak information on a public wireless channel which can allow adversaries to learn the key. We demonstrate a passive attack called SyncBleed, which uses leaked information to reconstruct keys generated by ZIPA systems. To mitigate SyncBleed, we present TREVOR, an improved key generation technique that produces nearly identical bit sequences from environmental signals without leaking information. We demonstrate that TREVOR can generate keys from a variety of environmental signal types under 4 seconds, consistently achieving a 90-95% bit agreement rate across devices within various environmental sources.

==> parking-lot.txt <==
% Move this to actual method section. TMI, baby. or TL;DR...

% The techniques in this paper draw inspiration from principal component analysis (PCA), which finds the directions of maximum spread of a dataset.
% {\system} borrows steps from PCA by computing the dominant eigenvectors of an environmental noise frequency spectrum in real time, allowing it to adapt to various noise types and conditions.
% The first few dimensions computed by PCA are resistant to small perturbations in the underlying dataset, which makes them a good choice for amplifying common-mode signals and rejecting noise.
% Although PCA is not time-shift resistant, the underlying frequency spectra that it operates on are shift resistant.
% {\system} directly uses the dominant dimensions of the frequency spectra computed by PCA to capture the common mode signal from two or more correlated measurements of the environment.
% It directly extracts bits from the dominant dimensions to form a key.

% Move this too

\iffalse
\begin{figure}
    \centering
    \includegraphics{figures/eigflip.pdf}
    \caption{Eigenvectors of two covariance matrices point along the same dimension (dotted line) in different directions.}
    \label{fig:eigflip}
\end{figure}
\fi

% OLD INTRODUCTION

Passwords are a point of weakness in authentication systems.
Generating strong passwords, storing them securely, and periodically rotating them have all proven to be stubbornly difficult tasks for humans~\cite{lastpass, password-rotation,webpasswordhabits, nudge}.
%The job of managing fleets of passwords has fallen on nearly every member of the general public---everyone who owns a smartphone or has social media accounts must also maintain a vast database of separate unguessable passwords for each account.
%The penalty for not following best practices is identity theft.
%The scale of the problem is increasing as attackers become more sophisticated and the number of accounts per user grows.
%Of course this is a recipe for disaster.
%In general, authentication is a way of answering a simple question: \emph{who are you?}
Passwords are particularly problematic for Internet-of-Things (IoT) systems, which are ubiquitous, have limited user interfaces, and their wireless communications are easily intercepted.
%IoT systems like IP cameras, home security monitors, voice assistants, and many others suffer from this problem.
%Mobile devices have a patchwork of authentication mechanisms, including WiFi passwords, Bluetooth PINs, and many others.
%IoT devices often have limited user interfaces and limited direct management by humans.
%All of this requires human interaction and management, which does not scale well for more than a few network-connected devices per person.
%As a result, networks of these tiny devices tend to be difficult to manage at scales beyond a handful of devices.



Zero involvement pairing and authentication (ZIPA) aims to alleviate the pain of network management for IoT devices by authenticating them without use of human generated passwords.
Devices authenticating to a ZIPA network validate their legitimacy by proving that they are located in the same physical space (i.e., office, home) at the same time. 
The devices generate authentication keys from ambient environmental contexts such as electromagnetic radiation, audio, voltage, etc, which serves as an evidence that devices are located in the same physical space at the same time, proving that they belong to the same user.
Compared to traditional password-based authentication, ZIPA is more secure and easier to use. 
Because the devices autonomously authenticate themselves, the user does not have to manage, remember or enter the password on individual devices.
This enhanced usability also improves system's overall security because it allows the devices to autonomously and periodically rotate keys.
% lets not use the term rotate..
%Random number generators commonly use ambient environmental noise collected from the timing of I/O events as a source of entropy.
%ZIPA techniques build on that idea to use correlated environmental noise to construct shared authentication and pairing tokens.
%Environmental noise in a confined space encodes entropy that is simultaneously measured by nearby devices which extract identical tokens.
%Physical barriers prevent the signal from propagating outside the environment.

% what is ZIPA advantageous? 
%usability: no need to create, remember, enter pasword in centralized network
%security: frequent update of password periodically that is more secure. 

\Cref{fig:synchronization} illustrates how two devices ($A$ and $B$) using ZIPA, can process ambient environmental signals into a key.
The two devices individually measure the same signal (Voltage measurement) using their on-board sensors and convert the measurements into bit sequences to be used as a key~\cite{voltkey,h2b,ivpair}.
During this process, the two devices must synchronize the starting time at which they begin sampling.  
%In other words, two devices must be time synchronized.
Without precise time alignment, even up to few hundred milliseconds of time offset (synchronization delay) may generate mismatched bit sequences from the same signal, as illustrated in \Cref{fig:synchronization}.

\begin{figure}
    \centering
    \includegraphics[width=\hsize]{figures/synchronization.pdf}
    \vskip -5pt
    \caption{Shift from synchronization delays generates mismatched key bits from the same environmental signal.}
    \label{fig:synchronization}
    \vskip-20pt
\end{figure}

%But all existing ZIPA protocols have a common problem: they require the devices to exchange synchronization messages to align the time-series of environmental signal samples.


% P3
Precise time synchronization is particularly challenging for IoT devices. 
%Typical low-cost microcontrollers used in many IoT devices suffer from timing variability of up to $\pm$2\% even at a constant room temperature~\cite{samd51}.
While atomic clocks, GPS or other expensive hardware may provide near-perfect time synchronization, they are too large or expensive to be deployed on low-cost IoT devices.
\textcolor{red}{Passkeys are expensive and time consuming to deploy.}
\todo[inline] {Don't water this down}


Prior work presumes that synchronization is a trivial problem and does not present solutions to deal with it~\cite{Yang-EMG, accel-shaking, shakewell}.
Atomic clocks and other expensive hardware provide near-perfect time synchronization.
%Supporting these protocols, however, introduces additional (periodic) communication and energy expenditure on IoT devices.
In practice, ZIPA systems must use a lightweight means to synchronize their sample buffers by sharing messages over an unsecured wireless channel~\cite{Ensemble,Amigo,soundproof,proximate}.
Generally, one device shares a portion of its samples with all other devices in the network which in turn align their sample buffers to match.
\textcolor{red}{These synchronization messages divulge a substantial amount of information about the keys being generated.
The information leaked from the synchronization messages is called Sync Bleed.
We illustrate using a novel passive attack that leverages Sync Bleed to break keys.
Furthermore, synchronization messages compromise the speed of authentication systems.}
\todo[inline]{another advantage of our technique: if we have 10 device, we need to individually transmit sync messages 10 times across devices. in our case, we dont.)}
%But the synchronization messages used to time-align sample buffers compromise privacy, security, and speed.


%reduce the system's usability and security: they they slow the pairing process and, as we demonstrate, they divulge a substantial amount of information about the key that the system eventually generates.
%So long as physical intrusions can be prevented, the network will be secure.
%Figure \ref{fig:introduction} illustrates a scenario in which IoT devices in neighboring houses can generate shared secret keys from measurements of environmental noise inside the house.
%Even though the wireless network transmit range is larger than the boundaries of the home, adversaries cannot authenticate because they cannot measure the same environmental noise inside the User's house.

%Physical location is a good proxy for identity because we already have well-established and enforceable methods for restricting physical access to private spaces.
%For instance, we occasionally and selectively admit people into our personal homes, and devices inside our homes can be assumed to have gone through some amount of authentication before entering.


% Many ZIPA key generation schemes \todo{e.g. VoltKey or an ``existing ZIA system''} generate correlated bit sequences from time series measurements of an environmental noise source.
% \todo[inline]{GKT: I know we are trying to be general here, but can we show a specific example of two signals that (a) are well-correlated, and (b) shifted in some way? All of our other charts show the processing of this signal, but having an example of what raw signal looks like and suffers from the problem we are describing here, I think, would really help readers.}
% Generally, a sequence of digitized samples is divided into blocks, and bits are chosen by computing a function on each block of samples\cite{voltkey,h2b,ivpair}.
% This approach tends to be very sensitive to small shifts between the buffers of digitized samples gathered from the environmental noise, usually requiring the buffers to be aligned to the granularity of a single sample.
% Sample buffer alignment is usually achieved by one device sharing a portion of its samples with all other devices in the network which in turn align their sample buffers to match.

% P4 - Our Proposed Introduction


To address this problem, we introduce {\system} (\textbf{T}ime shift \textbf{RE}sistant \textbf{VE}ctor Extract\textbf{OR}), a practical and general-purpose bit quantization technique that does not require precise time synchronization. %allows their key agreement protocol to conform to the assumptions of Universally Composable (UC) security.
%Our modification simply relaxes the requirement that the buffers containing the digitized samples of environmental noise be aligned down to to a single sample.
%{\system} does not require devices to share a portion of the sample buffer with the rest of the nodes.%, bringing the system into compliance with UC security.
{\system} does not suffer from the privacy, security, and speed limitations of other ZIPA protocols.
{\system} is fast: it can establish a shared key in under five seconds (\S \ref{sec:time_after_audio}).
Its bit quantization algorithm requires no communication between authenticating devices.
Because {\system} does not share any information during synchronization, its security is substantially improved over existing ZIPA protocols (\S \ref{sec:infoleak}).% can be used by attackers to predict not only the current key but can also be used to generate new keys in the future.
{\system} is reliable: it achieves 90-95\% bit agreement rate between legitimate devices while rejecting all authentication attempts by the adversaries---competitive with the most recent ZIPA protocols~\cite{voltkey,aerokey,h2h,h2b}.

Additionally, {\system} algorithm can be incorporated into existing ZIPA systems across different types of environmental signals.
In our evaluation, {\system} performs well on audio, electromagnetic, and voltage noise---three of the most commonly used types of environmental signal reported in related work on ZIPA~\cite{Ensemble,perils,Rowe-SenSys09,Schurmann-TMC13,soundproof,voltkey}.

{\system}'s basic approach is to authenticate using the frequency spectrum (an FFT) of environmental noise.
This FFT is invariant for small time shifts (within hundreds of milliseconds), provided there is overlap of measured signal between authenticating devices.
% Must workshop and shorten the previous sentence (run-on).
% Prototype section: The algorithm generates keys from bulk statistics computed over series measurement of environmental noise.
%The core idea behind {\system} is that as long as most of the sample buffers are overlapping small perturbations in the time-domain signal should not substantially affect the key.
%Instead, consistent long-term patterns in the signal's frequency spectrum are the dominant source of entropy.
But within a signal's FFT, only a few of the components encode for common-mode information that is likely to be shared among multiple nearby devices.
A large portion of the signal is noise.
Choosing the frequency components that encode common-mode information is challenging.
Bands that encode useful common-mode signal are different for various types of environmental signals (audio, RF, voltage, vibration), and they change over time.

{\system} solves this problem by applying principal component analysis to the FFT of the environmental signal.
The principal components distill the strongest elements of the FFT, which are shared among nearby devices.
Shift invariance of the FFT followed by SNR amplification of principal component analysis is a good recipe for producing keys with high bit agreement rate that are not sensitive to small misalignments. %of the sample buffers between pairing devices.

% Two important problems arise when adapting PCA to produce near-identical vectors from similar (but not identical) covariance matrices.
% First, two covariance matrices may share a dominant eigenvector dimension, but the eigenvector may point in opposite directions along that dimension, depicted in \Cref{fig:eigflip}.
% Eigenvectors that point in opposite directions along the same dimension do not generate identical keys, so they must be corrected to point in the same direction.
% Second, eigenvectors of two similar covariance matrices may point along the same dimension, but the order of their associated eigenvalues is different.
% Misordered eigenvectors also causes problems in generating keys.

% We deal with the first issue by forcing the largest component of each eigenvector in absolute value to be positive.
% This solution is not perfect because some eigenvectors have more than one component that is large in absolute value, making their direction ambiguous.
% We deal with the second issue by building covariance matrices from many samples of environmental data, which imposes a more predictable order on the eigenvectors.



Our contributions include the following:
\begin{itemize}

    \item \emph{SyncBleed Attack:} We introduce a passive attack on ZIPA systems that exploits synchronization messages to guess the key.

    \item \emph{Mitigation:} We present {\system}, a practical, general-purpose mitigation for SyncBleed. {\system} is a bit quantization technique for ZIPA systems that tolerates misalignment. {\system} is not susceptible to SyncBleed because it does not exchange synchronization messages.
    
    \item \emph{System:} We deploy {\system} in a testbed and generate keys from environmental signals. {\system} tolerates misalignment time of up to a few hundred milliseconds and minimizes message exchange between devices.

    \item \emph{Evaluation:} We present a comprehensive evaluation {\system} on a diverse group of existing datasets, including audio, electromagnetic, and voltage.

\end{itemize}

